Color-Name Aware Optimization to Enhance the Perception of Transparent Overlapped Charts

Transparency is commonly utilized in visualizations to overlay color-coded histograms or sets, thereby facilitating the visual comparison of categorical data. However, these charts often suffer from significant overlap between objects, resulting in substantial color interactions. Existing color blending models struggle in these scenarios, frequently leading to ambiguous color mappings and the introduction of false colors. To address these challenges, we propose an automated approach for generating optimal color encodings to enhance the perception of translucent charts. Our method harnesses color nameability to maximize the association between composite colors and their respective class labels. We introduce a color-name aware (CNA) optimization framework that generates maximally coherent color assignments and transparency settings while ensuring perceptual discriminability for all segments in the visualization. We demonstrate the effectiveness of our technique through crowdsourced experiments with composite histograms, showing how our technique can significantly outperform both standard and visualization-specific color blending models. Furthermore, we illustrate how our approach can be generalized to other visualizations, including parallel coordinates and Venn diagrams. We provide an open-source implementation of our technique as a web-based tool.

==> supp/script.txt <==
In this real-time video recording, we show the functionalities of the website, which integrated the algorithm proposed in our paper: Optimizing Color and Transparency to Enhance the Perception of Overlapped Charts.

1. Our technique automatically generates colors, opacities and rendering orders for specific chart types, such as overlapping histograms, parallel coordinates, convex hulls and Venn diagrams;

2. given a color palette, our technique can automatically find an optimal color assignment for each class, as well as the opacities and rendering order;

3. our technique is sensitive to the background color, the optimization result is autoregulative based on the black background.

4. due to the stochasticity of the simulated annealing algorithm, more iterations might lead to better results. We provide a button for users to initiate high-quality optimization.

5. And a history list is available for users to review their past results, the user can delete the unpreferred results.


Do not mention these:
6. different weights can lead to results with different emphasis. For example, larger weight on within-class association results in more similar colors within each class, while a greater weight on between-class disassociation leads to more distinct colors between classes. 

7. our technique is generalizable and can be incorporated with different color blending methods。Here we show the optimized results using both the local color blending model and hue-preserving color blending model. 

